Mother of Dragons: A Massive, quiescent core in the dragon cloud (IRDC G028.37+00.07)

Context: Core accretion models of massive star formation require the existence of massive, starless cores within molecular clouds. Yet, only a small number of candidates for such truly massive, monolithic cores are currently known. Aims: Here we analyse a massive core in the well-studied infrared-dark cloud (IRDC) called the 'dragon cloud' (also known as G028.37+00.07 or 'Cloud C'). This core (C2c1) sits at the end of a chain of a roughly equally spaced actively star-forming cores near the centre of the IRDC. Methods: We present new high-angular resolution 1 mm ALMA dust continuum and molecular line observations of the massive core. Results: The high-angular resolution observations show that this region fragments into two cores C2c1a and C2c1b, which retain significant background-subtracted masses of 23 Msun and 2 Msun (31 Msun and 6 Msun without background subtraction), respectively. The cores do not appear to fragment further on the scales of our highest angular resolution images (0.200 arcsec, 0.005 pc ~ 1000 AU). We find that these cores are very dense (nH2 > 10^6 cm-3) and have only trans-sonic non-thermal motions (Ms ~ 1). Together the mass, density and internal motions imply a virial parameter of < 1, which suggests the cores are gravitationally unstable, unless supported by strong magnetic fields with strengths of ~ 1 - 10 mG. From CO line observations, we find that there is tentative evidence for a weak molecular outflow towards the lower-mass core, and yet the more massive core remains devoid of any star formation indicators. Conclusions: We present evidence for the existence of a massive, pre-stellar core, which has implications for theories of massive star formation. This source warrants follow-up higher-angular-resolution observations to further assess its monolithic and pre-stellar nature.

==> Paper -- Astronomy and Astrophysics -- Cloud C cores -- arxiv/aanda.txt <==
%                                                                 aa.dem
% AA vers. 9.1, LaTeX class for Astronomy & Astrophysics
% demonstration file
%                                                       (c) EDP Sciences
%-----------------------------------------------------------------------
%
%\documentclass[referee]{aa} % for a referee version
%\documentclass[onecolumn]{aa} % for a paper on 1 column  
%\documentclass[longauth]{aa} % for the long lists of affiliations 
%\documentclass[letter]{aa} % for the letters 
%\documentclass[bibyear]{aa} % if the references are not structured 
%                              according to the author-year natbib style

%
\documentclass{aa}  

%
\usepackage{graphicx}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\usepackage{txfonts}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%\usepackage[options]{hyperref}
% To add links in your PDF file, use the package "hyperref"
% with options according to your LaTeX or PDFLaTeX drivers.
%
\begin{document} 

   \title{SOFIA FIFI/LS [CII] full disc mapping of galaxies NGC 3627, NGC 4321, and NGC 6946}

%   \subtitle{}

   \author{G. Wuchterl
          \inst{1}
          \and
          C. Ptolemy\inst{2}\fnmsep\thanks{Just to show the usage
          of the elements in the author field}
          }

   \institute{Institute for Astronomy (IfA), University of Vienna,
              T\"urkenschanzstrasse 17, A-1180 Vienna\\
              \email{wuchterl@amok.ast.univie.ac.at}
         \and
             University of Alexandria, Department of Geography, ...\\
             \email{c.ptolemy@hipparch.uheaven.space}
             \thanks{The university of heaven temporarily does not
                     accept e-mails}
             }

   \date{Received September 15, 1996; accepted March 16, 1997}

% \abstract{}{}{}{}{} 
% 5 {} token are mandatory
 
  \abstract
  % context heading (optional)
%   % {} leave it empty if necessary  
%   {To investigate the physical nature of the `nuc\-leated instability' of
%   proto giant planets, the stability of layers
%   in static, radiative gas spheres is analysed on the basis of Baker's
%   standard one-zone model.}
%   % aims heading (mandatory)
%   {It is shown that stability
%   depends only upon the equations of state, the opacities and the local
%   thermodynamic state in the layer. Stability and instability can
%   therefore be expressed in the form of stability equations of state
%   which are universal for a given composition.}
%   % methods heading (mandatory)
%   {The stability equations of state are
%   calculated for solar composition and are displayed in the domain
%   $-14 \leq \lg \rho / \mathrm{[g\, cm^{-3}]} \leq 0 $,
%   $ 8.8 \leq \lg e / \mathrm{[erg\, g^{-1}]} \leq 17.7$. These displays
%   may be
%   used to determine the one-zone stability of layers in stellar
%   or planetary structure models by directly reading off the value of
%   the stability equations for the thermodynamic state of these layers,
%   specified
%   by state quantities as density $\rho$, temperature $T$ or
%   specific internal energy $e$.
%   Regions of instability in the $(\rho,e)$-plane are described
%   and related to the underlying microphysical processes.}
%   % results heading (mandatory)
%   {Vibrational instability is found to be a common phenomenon
%   at temperatures lower than the second He ionisation
%   zone. The $\kappa$-mechanism is widespread under `cool'
%   conditions.}
%   % conclusions heading (optional), leave it empty if necessary 
%   {}

   \keywords{giant planet formation --
                $\kappa$-mechanism --
                stability of gas spheres
               }

   \maketitle
%
%-------------------------------------------------------------------
\section{Introduction}
                                

% %--------------------------------------------------------------------
% \section{Baker's standard one-zone model}

% %-------------------------------------- Two column figure (place early!)
% \begin{figure*}
%     \centering
%     %\includegraphics{empty.eps}
%     \caption{}
%     \label{FigGam}%
% \end{figure*}
% %
%   In this section the one-zone model of \citet{baker},
%   originally used to study the Cephe{\"{\i}}d pulsation mechanism, will
%   be briefly reviewed. The resulting stability criteria will be
%   rewritten in terms of local state variables, local timescales and
%   constitutive relations.

%   \citet{baker} investigates the stability of thin layers in
%   self-gravitating,
%   spherical gas clouds with the following properties:
%   \begin{itemize}
%       \item hydrostatic equilibrium,
%       \item thermal equilibrium,
%       \item energy transport by grey radiation diffusion.
%   \end{itemize}
%   For the one-zone-model Baker obtains necessary conditions
%   for dynamical, secular and vibrational (or pulsational)
%   stability (Eqs.\ (34a,\,b,\,c) in Baker \citeyear{baker}). Using Baker's
%   notation:
%   %%begin novalidate
%   \[
%       \begin{array}{lp{0.8\linewidth}}
%          M_{r}  & mass internal to the radius $r$     \\
%          m               & mass of the zone                    \\
%          r_0             & unperturbed zone radius             \\
%          \rho_0          & unperturbed density in the zone     \\
%          T_0             & unperturbed temperature in the zone \\
%          L_{r0}          & unperturbed luminosity              \\
%          E_{\mathrm{th}} & thermal energy of the zone
%       \end{array}
%   \]
%   %%end novalidate
% \noindent
%   and with the definitions of the \emph{local cooling time\/}
%   (see Fig.~\ref{FigGam})
%   \begin{equation}
%       \tau_{\mathrm{co}} = \frac{E_{\mathrm{th}}}{L_{r0}} \,,
%   \end{equation}
%   and the \emph{local free-fall time}
%   \begin{equation}
%       \tau_{\mathrm{ff}} =
%          \sqrt{ \frac{3 \pi}{32 G} \frac{4\pi r_0^3}{3 M_{\mathrm{r}}}
% }\,,
%   \end{equation}
%   Baker's $K$ and $\sigma_0$ have the following form:
%   \begin{eqnarray}
%       \sigma_0 & = & \frac{\pi}{\sqrt{8}}
%                      \frac{1}{ \tau_{\mathrm{ff}}} \\
%       K        & = & \frac{\sqrt{32}}{\pi} \frac{1}{\delta}
%                         \frac{ \tau_{\mathrm{ff}} }
%                              { \tau_{\mathrm{co}} }\,;
%   \end{eqnarray}
%   where $ E_{\mathrm{th}} \approx m (P_0/{\rho_0})$ has been used and
%   \begin{equation}
%   \begin{array}{l}
%       \delta = - \left(
%                     \frac{ \partial \ln \rho }{ \partial \ln T }
%                  \right)_P \\
%       e=mc^2
%   \end{array}
%   \end{equation}
%   is a thermodynamical quantity which is of order $1$ and equal to $1$
%   for nonreacting mixtures of classical perfect gases. The physical
%   meaning of $ \sigma_0 $ and $K$ is clearly visible in the equations
%   above. $\sigma_0$ represents a frequency of the order one per
%   free-fall time. $K$ is proportional to the ratio of the free-fall
%   time and the cooling time. Substituting into Baker's criteria, using
%   thermodynamic identities and definitions of thermodynamic quantities,
%   \begin{displaymath}
%       \Gamma_1      = \left( \frac{ \partial \ln P}{ \partial\ln \rho}
%                           \right)_{S}    \, , \;
%       \chi^{}_\rho  = \left( \frac{ \partial \ln P}{ \partial\ln \rho}
%                           \right)_{T}    \, , \;
%       \kappa^{}_{P} = \left( \frac{ \partial \ln \kappa}{ \partial\ln P}
%                           \right)_{T}
%   \end{displaymath}
%   \begin{displaymath}
%       \nabla_{\mathrm{ad}} = \left( \frac{ \partial \ln T}
%                              { \partial\ln P} \right)_{S} \, , \;
%       \chi^{}_T       = \left( \frac{ \partial \ln P}
%                              { \partial\ln T} \right)_{\rho} \, , \;
%       \kappa^{}_{T}   = \left( \frac{ \partial \ln \kappa}
%                              { \partial\ln T} \right)_{T}
%   \end{displaymath}
%   one obtains, after some pages of algebra, the conditions for
%   \emph{stability\/} given
%   below:
%   \begin{eqnarray}
%       \frac{\pi^2}{8} \frac{1}{\tau_{\mathrm{ff}}^2}
%                 ( 3 \Gamma_1 - 4 )
%          & > & 0 \label{ZSDynSta} \\
%       \frac{\pi^2}{\tau_{\mathrm{co}}
%                   \tau_{\mathrm{ff}}^2}
%                   \Gamma_1 \nabla_{\mathrm{ad}}
%                   \left[ \frac{ 1- 3/4 \chi^{}_\rho }{ \chi^{}_T }
%                           ( \kappa^{}_T - 4 )
%                         + \kappa^{}_P + 1
%                   \right]
%         & > & 0 \label{ZSSecSta} \\
%      \frac{\pi^2}{4} \frac{3}{\tau_{ \mathrm{co} }
%                               \tau_{ \mathrm{ff} }^2
%                              }
%          \Gamma_1^2 \, \nabla_{\mathrm{ad}} \left[
%                                   4 \nabla_{\mathrm{ad}}
%                                   - ( \nabla_{\mathrm{ad}} \kappa^{}_T
%                                      + \kappa^{}_P
%                                      )
%                                   - \frac{4}{3 \Gamma_1}
%                                 \right]
%         & > & 0   \label{ZSVibSta}
%   \end{eqnarray}
% %
%   For a physical discussion of the stability criteria see \citet{baker} or \citet{cox}.

%   We observe that these criteria for dynamical, secular and
%   vibrational stability, respectively, can be factorized into
%   \begin{enumerate}
%       \item a factor containing local timescales only,
%       \item a factor containing only constitutive relations and
%          their derivatives.
%   \end{enumerate}
%   The first factors, depending on only timescales, are positive
%   by definition. The signs of the left hand sides of the
%   inequalities~(\ref{ZSDynSta}), (\ref{ZSSecSta}) and (\ref{ZSVibSta})
%   therefore depend exclusively on the second factors containing
%   the constitutive relations. Since they depend only
%   on state variables, the stability criteria themselves are \emph{
%   functions of the thermodynamic state in the local zone}. The
%   one-zone stability can therefore be determined
%   from a simple equation of state, given for example, as a function
%   of density and
%   temperature. Once the microphysics, i.e.\ the thermodynamics
%   and opacities (see Table~\ref{KapSou}), are specified (in practice
%   by specifying a chemical composition) the one-zone stability can
%   be inferred if the thermodynamic state is specified.
%   The zone -- or in
%   other words the layer -- will be stable or unstable in
%   whatever object it is imbedded as long as it satisfies the
%   one-zone-model assumptions. Only the specific growth rates
%   (depending upon the time scales) will be different for layers
%   in different objects.

% %--------------------------------------------------- One column table
%   \begin{table}
%       \caption[]{Opacity sources.}
%          \label{KapSou}
%      $$ 
%          \begin{array}{p{0.5\linewidth}l}
%             \hline
%             \noalign{\smallskip}
%             Source      &  T / {[\mathrm{K}]} \\
%             \noalign{\smallskip}
%             \hline
%             \noalign{\smallskip}
%             Yorke 1979, Yorke 1980a & \leq 1700^{\mathrm{a}}     \\
% %           Yorke 1979, Yorke 1980a & \leq 1700             \\
%             Kr\"ugel 1971           & 1700 \leq T \leq 5000 \\
%             Cox \& Stewart 1969     & 5000 \leq             \\
%             \noalign{\smallskip}
%             \hline
%          \end{array}
%      $$ 
%   \end{table}
% %
%   We will now write down the sign (and therefore stability)
%   determining parts of the left-hand sides of the inequalities
%   (\ref{ZSDynSta}), (\ref{ZSSecSta}) and (\ref{ZSVibSta}) and thereby
%   obtain \emph{stability equations of state}.

%   The sign determining part of inequality~(\ref{ZSDynSta}) is
%   $3\Gamma_1 - 4$ and it reduces to the
%   criterion for dynamical stability
%   \begin{equation}
%      \Gamma_1 > \frac{4}{3}\,\cdot
%   \end{equation}
%   Stability of the thermodynamical equilibrium demands
%   \begin{equation}
%       \chi^{}_\rho > 0, \;\;  c_v > 0\, ,
%   \end{equation}
%   and
%   \begin{equation}
%       \chi^{}_T > 0
%   \end{equation}
%   holds for a wide range of physical situations.
%   With
%   \begin{eqnarray}
%       \Gamma_3 - 1 = \frac{P}{\rho T} \frac{\chi^{}_T}{c_v}&>&0\\
%       \Gamma_1     = \chi_\rho^{} + \chi_T^{} (\Gamma_3 -1)&>&0\\
%       \nabla_{\mathrm{ad}}  = \frac{\Gamma_3 - 1}{\Gamma_1}         &>&0
%   \end{eqnarray}
%   we find the sign determining terms in inequalities~(\ref{ZSSecSta})
%   and (\ref{ZSVibSta}) respectively and obtain the following form
%   of the criteria for dynamical, secular and vibrational
%   \emph{stability}, respectively:
%   \begin{eqnarray}
%       3 \Gamma_1 - 4 =: S_{\mathrm{dyn}}      > & 0 & \label{DynSta}  \\
% %
%       \frac{ 1- 3/4 \chi^{}_\rho }{ \chi^{}_T } ( \kappa^{}_T - 4 )
%          + \kappa^{}_P + 1 =: S_{\mathrm{sec}} > & 0 & \label{SecSta} \\
% %
%       4 \nabla_{\mathrm{ad}} - (\nabla_{\mathrm{ad}} \kappa^{}_T
%                              + \kappa^{}_P)
%                              - \frac{4}{3 \Gamma_1} =: S_{\mathrm{vib}}
%                                       > & 0\,.& \label{VibSta}
%   \end{eqnarray}
%   The constitutive relations are to be evaluated for the
%   unperturbed thermodynamic state (say $(\rho_0, T_0)$) of the zone.
%   We see that the one-zone stability of the layer depends only on
%   the constitutive relations $\Gamma_1$,
%   $\nabla_{\mathrm{ad}}$, $\chi_T^{},\,\chi_\rho^{}$,
%   $\kappa_P^{},\,\kappa_T^{}$.
%   These depend only on the unperturbed
%   thermodynamical state of the layer. Therefore the above relations
%   define the one-zone-stability equations of state
%   $S_{\mathrm{dyn}},\,S_{\mathrm{sec}}$
%   and $S_{\mathrm{vib}}$. See Fig.~\ref{FigVibStab} for a picture of
%   $S_{\mathrm{vib}}$. Regions of secular instability are
%   listed in Table~1.

% %
% %                                                One column figure
% %----------------------------------------------------------------- 
%   \begin{figure}
%   \centering
%   %%%\includegraphics[width=3cm]{empty.eps}
%       \caption{Vibrational stability equation of state
%               $S_{\mathrm{vib}}(\lg e, \lg \rho)$.
%               $>0$ means vibrational stability.
%               }
%          \label{FigVibStab}
%   \end{figure}
% %-----------------------------------------------------------------

% \section{Conclusions}

%   \begin{enumerate}
%       \item The conditions for the stability of static, radiative
%          layers in gas spheres, as described by Baker's (\citeyear{baker})
%          standard one-zone model, can be expressed as stability
%          equations of state. These stability equations of state depend
%          only on the local thermodynamic state of the layer.
%       \item If the constitutive relations -- equations of state and
%          Rosseland mean opacities -- are specified, the stability
%          equations of state can be evaluated without specifying
%          properties of the layer.
%       \item For solar composition gas the $\kappa$-mechanism is
%          working in the regions of the ice and dust features
%          in the opacities, the $\mathrm{H}_2$ dissociation and the
%          combined H, first He ionization zone, as
%          indicated by vibrational instability. These regions
%          of instability are much larger in extent and degree of
%          instability than the second He ionization zone
%          that drives the Cephe{\"\i}d pulsations.
%   \end{enumerate}

% \begin{acknowledgements}
%       Part of this work was supported by the German
%       \emph{Deut\-sche For\-schungs\-ge\-mein\-schaft, DFG\/} project
%       number Ts~17/2--1.
% \end{acknowledgements}

% WARNING
%-------------------------------------------------------------------
% Please note that we have included the references to the file aa.dem in
% order to compile it, but we ask you to:
%
% - use BibTeX with the regular commands:
%   \bibliographystyle{aa} % style aa.bst
%   \bibliography{Yourfile} % your references Yourfile.bib
%
% - join the .bib files when you upload your source files
%-------------------------------------------------------------------


\end{document}
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Example below of non-structurated natbib references  
To use the v8.3 macros with this form of composition of bibliography, 
the option "bibyear" should be added to the command line 
"\documentclass[bibyear]{aa}".
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{thebibliography}{}

  \bibitem[1966]{baker} Baker, N. 1966,
      in Stellar Evolution,
      ed.\ R. F. Stein,\& A. G. W. Cameron
      (Plenum, New York) 333

   \bibitem[1988]{balluch} Balluch, M. 1988,
      A\&A, 200, 58

   \bibitem[1980]{cox} Cox, J. P. 1980,
      Theory of Stellar Pulsation
      (Princeton University Press, Princeton) 165

   \bibitem[1969]{cox69} Cox, A. N.,\& Stewart, J. N. 1969,
      Academia Nauk, Scientific Information 15, 1

   \bibitem[1980]{mizuno} Mizuno H. 1980,
      Prog. Theor. Phys., 64, 544
   
   \bibitem[1987]{tscharnuter} Tscharnuter W. M. 1987,
      A\&A, 188, 55
  
   \bibitem[1992]{terlevich} Terlevich, R. 1992, in ASP Conf. Ser. 31, 
      Relationships between Active Galactic Nuclei and Starburst Galaxies, 
      ed. A. V. Filippenko, 13

   \bibitem[1980a]{yorke80a} Yorke, H. W. 1980a,
      A\&A, 86, 286

   \bibitem[1997]{zheng} Zheng, W., Davidsen, A. F., Tytler, D. \& Kriss, G. A.
      1997, preprint
\end{thebibliography}
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Examples for figures using graphicx
A guide "Using Imported Graphics in LaTeX2e"  (Keith Reckdahl)
is available on a lot of LaTeX public servers or ctan mirrors.
The file is : epslatex.pdf 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%-------------------------------------------------------------
%                 A figure as large as the width of the column
%-------------------------------------------------------------
   \begin{figure}
   \centering
   \includegraphics[width=\hsize]{empty.eps}
      \caption{Vibrational stability equation of state
               $S_{\mathrm{vib}}(\lg e, \lg \rho)$.
               $>0$ means vibrational stability.
              }
         \label{FigVibStab}
   \end{figure}
%
%-------------------------------------------------------------
%                                    One column rotated figure
%-------------------------------------------------------------
   \begin{figure}
   \centering
   \includegraphics[angle=-90,width=3cm]{empty.eps}
      \caption{Vibrational stability equation of state
               $S_{\mathrm{vib}}(\lg e, \lg \rho)$.
               $>0$ means vibrational stability.
              }
         \label{FigVibStab}
   \end{figure}
%
%-------------------------------------------------------------
%                        Figure with caption on the right side 
%-------------------------------------------------------------
   \begin{figure}
   \sidecaption
   \includegraphics[width=3cm]{empty.eps}
      \caption{Vibrational stability equation of state
               $S_{\mathrm{vib}}(\lg e, \lg \rho)$.
               $>0$ means vibrational stability.
              }
         \label{FigVibStab}
   \end{figure}
%
%-------------------------------------------------------------
%                                Figure with a new BoundingBox 
%-------------------------------------------------------------
   \begin{figure}
   \centering
   \includegraphics[bb=10 20 100 300,width=3cm,clip]{empty.eps}
      \caption{Vibrational stability equation of state
               $S_{\mathrm{vib}}(\lg e, \lg \rho)$.
               $>0$ means vibrational stability.
              }
         \label{FigVibStab}
   \end{figure}
%
%-------------------------------------------------------------
%                                      The "resizebox" command 
%-------------------------------------------------------------
   \begin{figure}
   \resizebox{\hsize}{!}
            {\includegraphics[bb=10 20 100 300,clip]{empty.eps}
      \caption{Vibrational stability equation of state
               $S_{\mathrm{vib}}(\lg e, \lg \rho)$.
               $>0$ means vibrational stability.
              }
         \label{FigVibStab}
   \end{figure}
%
%-------------------------------------------------------------
%                                             Two column Figure 
%-------------------------------------------------------------
   \begin{figure*}
   \resizebox{\hsize}{!}
            {\includegraphics[bb=10 20 100 300,clip]{empty.eps}
      \caption{Vibrational stability equation of state
               $S_{\mathrm{vib}}(\lg e, \lg \rho)$.
               $>0$ means vibrational stability.
              }
         \label{FigVibStab}
   \end{figure*}
%
%-------------------------------------------------------------
%                                             Simple A&A Table
%-------------------------------------------------------------
%
\begin{table}
\caption{Nonlinear Model Results}             % title of Table
\label{table:1}      % is used to refer this table in the text
\centering                          % used for centering table
\begin{tabular}{c c c c}        % centered columns (4 columns)
\hline\hline                 % inserts double horizontal lines
HJD & $E$ & Method\#2 & Method\#3 \\    % table heading 
\hline                        % inserts single horizontal line
   1 & 50 & $-837$ & 970 \\      % inserting body of the table
   2 & 47 & 877    & 230 \\
   3 & 31 & 25     & 415 \\
   4 & 35 & 144    & 2356 \\
   5 & 45 & 300    & 556 \\ 
\hline                                   %inserts single line
\end{tabular}
\end{table}
%
%-------------------------------------------------------------
%                                             Two column Table 
%-------------------------------------------------------------
%
\begin{table*}
\caption{Nonlinear Model Results}             
\label{table:1}      
\centering          
\begin{tabular}{c c c c l l l }     % 7 columns 
\hline\hline       
                      % To combine 4 columns into a single one 
HJD & $E$ & Method\#2 & \multicolumn{4}{c}{Method\#3}\\ 
\hline                    
   1 & 50 & $-837$ & 970 & 65 & 67 & 78\\  
   2 & 47 & 877    & 230 & 567& 55 & 78\\
   3 & 31 & 25     & 415 & 567& 55 & 78\\
   4 & 35 & 144    & 2356& 567& 55 & 78 \\
   5 & 45 & 300    & 556 & 567& 55 & 78\\
\hline                  
\end{tabular}
\end{table*}
%
%-------------------------------------------------------------
%                                          Table with notes 
%-------------------------------------------------------------
%
% A single note
\begin{table}
\caption{\label{t7}Spectral types and photometry for stars in the
  region.}
\centering
\begin{tabular}{lccc}
\hline\hline
Star&Spectral type&RA(J2000)&Dec(J2000)\\
\hline
69           &B1\,V     &09 15 54.046 & $-$50 00 26.67\\
49           &B0.7\,V   &*09 15 54.570& $-$50 00 03.90\\
LS~1267~(86) &O8\,V     &09 15 52.787&11.07\\
24.6         &7.58      &1.37 &0.20\\
\hline
LS~1262      &B0\,V     &09 15 05.17&11.17\\
MO 2-119     &B0.5\,V   &09 15 33.7 &11.74\\
LS~1269      &O8.5\,V   &09 15 56.60&10.85\\
\hline
\end{tabular}
\tablefoot{The top panel shows likely members of Pismis~11. The second
panel contains likely members of Alicante~5. The bottom panel
displays stars outside the clusters.}
\end{table}
%
% More notes
%
\begin{table}
\caption{\label{t7}Spectral types and photometry for stars in the
  region.}
\centering
\begin{tabular}{lccc}
\hline\hline
Star&Spectral type&RA(J2000)&Dec(J2000)\\
\hline
69           &B1\,V     &09 15 54.046 & $-$50 00 26.67\\
49           &B0.7\,V   &*09 15 54.570& $-$50 00 03.90\\
LS~1267~(86) &O8\,V     &09 15 52.787&11.07\tablefootmark{a}\\
24.6         &7.58\tablefootmark{1}&1.37\tablefootmark{a}   &0.20\tablefootmark{a}\\
\hline
LS~1262      &B0\,V     &09 15 05.17&11.17\tablefootmark{b}\\
MO 2-119     &B0.5\,V   &09 15 33.7 &11.74\tablefootmark{c}\\
LS~1269      &O8.5\,V   &09 15 56.60&10.85\tablefootmark{d}\\
\hline
\end{tabular}
\tablefoot{The top panel shows likely members of Pismis~11. The second
panel contains likely members of Alicante~5. The bottom panel
displays stars outside the clusters.\\
\tablefoottext{a}{Photometry for MF13, LS~1267 and HD~80077 from
Dupont et al.}
\tablefoottext{b}{Photometry for LS~1262, LS~1269 from
Durand et al.}
\tablefoottext{c}{Photometry for MO2-119 from
Mathieu et al.}
}
\end{table}
%
%-------------------------------------------------------------
%                                       Table with references 
%-------------------------------------------------------------
%
\begin{table*}[h]
 \caption[]{\label{nearbylistaa2}List of nearby SNe used in this work.}
\begin{tabular}{lccc}
 \hline \hline
  SN name &
  Epoch &
 Bands &
  References \\
 &
  (with respect to $B$ maximum) &
 &
 \\ \hline
1981B   & 0 & {\it UBV} & 1\\
1986G   &  $-$3, $-$1, 0, 1, 2 & {\it BV}  & 2\\
1989B   & $-$5, $-$1, 0, 3, 5 & {\it UBVRI}  & 3, 4\\
1990N   & 2, 7 & {\it UBVRI}  & 5\\
1991M   & 3 & {\it VRI}  & 6\\
\hline
\noalign{\smallskip}
\multicolumn{4}{c}{ SNe 91bg-like} \\
\noalign{\smallskip}
\hline
1991bg   & 1, 2 & {\it BVRI}  & 7\\
1999by   & $-$5, $-$4, $-$3, 3, 4, 5 & {\it UBVRI}  & 8\\
\hline
\noalign{\smallskip}
\multicolumn{4}{c}{ SNe 91T-like} \\
\noalign{\smallskip}
\hline
1991T   & $-$3, 0 & {\it UBVRI}  &  9, 10\\
2000cx  & $-$3, $-$2, 0, 1, 5 & {\it UBVRI}  & 11\\ %
\hline
\end{tabular}
\tablebib{(1)~\citet{branch83};
(2) \citet{phillips87}; (3) \citet{barbon90}; (4) \citet{wells94};
(5) \citet{mazzali93}; (6) \citet{gomez98}; (7) \citet{kirshner93};
(8) \citet{patat96}; (9) \citet{salvo01}; (10) \citet{branch03};
(11) \citet{jha99}.
}
\end{table}
%-------------------------------------------------------------
%                      A rotated Two column Table in landscape  
%-------------------------------------------------------------
\begin{sidewaystable*}
\caption{Summary for ISOCAM sources with mid-IR excess 
(YSO candidates).}\label{YSOtable}
\centering
\begin{tabular}{crrlcl} 
\hline\hline             
ISO-L1551 & $F_{6.7}$~[mJy] & $\alpha_{6.7-14.3}$ 
& YSO type$^{d}$ & Status & Comments\\
\hline
  \multicolumn{6}{c}{\it New YSO candidates}\\ % To combine 6 columns into a single one
\hline
  1 & 1.56 $\pm$ 0.47 & --    & Class II$^{c}$ & New & Mid\\
  2 & 0.79:           & 0.97: & Class II ?     & New & \\
  3 & 4.95 $\pm$ 0.68 & 3.18  & Class II / III & New & \\
  5 & 1.44 $\pm$ 0.33 & 1.88  & Class II       & New & \\
\hline
  \multicolumn{6}{c}{\it Previously known YSOs} \\
\hline
  61 & 0.89 $\pm$ 0.58 & 1.77 & Class I & \object{HH 30} & Circumstellar disk\\
  96 & 38.34 $\pm$ 0.71 & 37.5& Class II& MHO 5          & Spectral type\\
\hline
\end{tabular}
\end{sidewaystable*}
%-------------------------------------------------------------
%                      A rotated One column Table in landscape  
%-------------------------------------------------------------
\begin{sidewaystable}
\caption{Summary for ISOCAM sources with mid-IR excess 
(YSO candidates).}\label{YSOtable}
\centering
\begin{tabular}{crrlcl} 
\hline\hline             
ISO-L1551 & $F_{6.7}$~[mJy] & $\alpha_{6.7-14.3}$ 
& YSO type$^{d}$ & Status & Comments\\
\hline
  \multicolumn{6}{c}{\it New YSO candidates}\\ % To combine 6 columns into a single one
\hline
  1 & 1.56 $\pm$ 0.47 & --    & Class II$^{c}$ & New & Mid\\
  2 & 0.79:           & 0.97: & Class II ?     & New & \\
  3 & 4.95 $\pm$ 0.68 & 3.18  & Class II / III & New & \\
  5 & 1.44 $\pm$ 0.33 & 1.88  & Class II       & New & \\
\hline
  \multicolumn{6}{c}{\it Previously known YSOs} \\
\hline
  61 & 0.89 $\pm$ 0.58 & 1.77 & Class I & \object{HH 30} & Circumstellar disk\\
  96 & 38.34 $\pm$ 0.71 & 37.5& Class II& MHO 5          & Spectral type\\
\hline
\end{tabular}
\end{sidewaystable}
%
%-------------------------------------------------------------
%                              Table longer than a single page  
%-------------------------------------------------------------
% All long tables will be placed automatically at the end of the document
%
\longtab{
\begin{longtable}{lllrrr}
\caption{\label{kstars} Sample stars with absolute magnitude}\\
\hline\hline
Catalogue& $M_{V}$ & Spectral & Distance & Mode & Count Rate \\
\hline
\endfirsthead
\caption{continued.}\\
\hline\hline
Catalogue& $M_{V}$ & Spectral & Distance & Mode & Count Rate \\
\hline
\endhead
\hline
\endfoot
%%
Gl 33    & 6.37 & K2 V & 7.46 & S & 0.043170\\
Gl 66AB  & 6.26 & K2 V & 8.15 & S & 0.260478\\
Gl 68    & 5.87 & K1 V & 7.47 & P & 0.026610\\
         &      &      &      & H & 0.008686\\
Gl 86 
\footnote{Source not included in the HRI catalog. See Sect.~5.4.2 for details.}
         & 5.92 & K0 V & 10.91& S & 0.058230\\
\end{longtable}
}
%
%-------------------------------------------------------------
%                              Table longer than a single page
%                                            and in landscape, 
%                    in the preamble, use: \usepackage{lscape}
%-------------------------------------------------------------

% All long tables will be placed automatically at the end of the document
%
\longtab{
\begin{landscape}
\begin{longtable}{lllrrr}
\caption{\label{kstars} Sample stars with absolute magnitude}\\
\hline\hline
Catalogue& $M_{V}$ & Spectral & Distance & Mode & Count Rate \\
\hline
\endfirsthead
\caption{continued.}\\
\hline\hline
Catalogue& $M_{V}$ & Spectral & Distance & Mode & Count Rate \\
\hline
\endhead
\hline
\endfoot
%%
Gl 33    & 6.37 & K2 V & 7.46 & S & 0.043170\\
Gl 66AB  & 6.26 & K2 V & 8.15 & S & 0.260478\\
Gl 68    & 5.87 & K1 V & 7.47 & P & 0.026610\\
         &      &      &      & H & 0.008686\\
Gl 86
\footnote{Source not included in the HRI catalog. See Sect.~5.4.2 for details.}
         & 5.92 & K0 V & 10.91& S & 0.058230\\
\end{longtable}
\end{landscape}
}
%
%-------------------------------------------------------------
%               Appendices have to be placed at the end, after
%                                        \end{thebibliography}
%-------------------------------------------------------------
\end{thebibliography}

\begin{appendix} %First appendix
\section{Background galaxy number counts and shear noise-levels}
Because the optical images used in this analysis...
\begin{figure*}%f1
\includegraphics[width=10.9cm]{1787f23.eps}
\caption{Shown in greyscale is a...}
\label{cl12301}
\end{figure*}

In this case....
\begin{figure*}
\centering
\includegraphics[width=16.4cm,clip]{1787f24.ps}
\caption{Plotted above...}
\label{appfig}
\end{figure*}

Because the optical images...

\section{Title of Second appendix.....} %Second appendix
These studies, however, have faced...
\begin{table}
\caption{Complexes characterisation.}\label{starbursts}
\centering
\begin{tabular}{lccc}
\hline \hline
Complex & $F_{60}$ & 8.6 &  No. of  \\
...
\hline
\end{tabular}
\end{table}

The second method produces...
\end{appendix}
%
%
\end{document}

%
%-------------------------------------------------------------
%          For the appendices, table longer than a single page
%-------------------------------------------------------------

% Table will be print automatically at the end of the document, 
% after the whole appendices

\begin{appendix} %First appendix
\section{Background galaxy number counts and shear noise-levels}

% In the appendices do not forget to put the counter of the table 
% as an option

\longtab[1]{
\begin{longtable}{lrcrrrrrrrrl}
\caption{Line data and abundances ...}\\
\hline
\hline
Def & mol & Ion & $\lambda$ & $\chi$ & $\log gf$ & N & e &  rad & $\delta$ & $\delta$ 
red & References \\
\hline
\endfirsthead
\caption{Continued.} \\
\hline
Def & mol & Ion & $\lambda$ & $\chi$ & $\log gf$ & B & C &  rad & $\delta$ & $\delta$ 
red & References \\
\hline
\endhead
\hline
\endfoot
\hline
\endlastfoot
A & CH & 1 &3638 & 0.002 & $-$2.551 &  &  &  & $-$150 & 150 &  Jorgensen et al. (1996) \\                    
\end{longtable}
}% End longtab
\end{appendix}

%-------------------------------------------------------------
%                   For appendices and landscape, large table:
%                    in the preamble, use: \usepackage{lscape}
%-------------------------------------------------------------

\begin{appendix} %First appendix
%
\longtab[1]{
\begin{landscape}
\begin{longtable}{lrcrrrrrrrrl}
...
\end{longtable}
\end{landscape}
}% End longtab
\end{appendix}

%%%% End of aa.dem


==> aanda.txt <==
%                                                                 aa.dem
% AA vers. 9.1, LaTeX class for Astronomy & Astrophysics
% demonstration file
%                                                       (c) EDP Sciences
%-----------------------------------------------------------------------
%
%\documentclass[referee]{aa} % for a referee version
%\documentclass[onecolumn]{aa} % for a paper on 1 column  
%\documentclass[longauth]{aa} % for the long lists of affiliations 
%\documentclass[letter]{aa} % for the letters 
%\documentclass[bibyear]{aa} % if the references are not structured 
%                              according to the author-year natbib style

%
\documentclass{aa}  

%
\usepackage{graphicx}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\usepackage{txfonts}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%\usepackage[options]{hyperref}
% To add links in your PDF file, use the package "hyperref"
% with options according to your LaTeX or PDFLaTeX drivers.
%
\begin{document} 

   \title{SOFIA FIFI/LS [CII] full disc mapping of galaxies NGC 3627, NGC 4321, and NGC 6946}

%   \subtitle{}

   \author{G. Wuchterl
          \inst{1}
          \and
          C. Ptolemy\inst{2}\fnmsep\thanks{Just to show the usage
          of the elements in the author field}
          }

   \institute{Institute for Astronomy (IfA), University of Vienna,
              T\"urkenschanzstrasse 17, A-1180 Vienna\\
              \email{wuchterl@amok.ast.univie.ac.at}
         \and
             University of Alexandria, Department of Geography, ...\\
             \email{c.ptolemy@hipparch.uheaven.space}
             \thanks{The university of heaven temporarily does not
                     accept e-mails}
             }

   \date{Received September 15, 1996; accepted March 16, 1997}

% \abstract{}{}{}{}{} 
% 5 {} token are mandatory
 
  \abstract
  % context heading (optional)
%   % {} leave it empty if necessary  
%   {To investigate the physical nature of the `nuc\-leated instability' of
%   proto giant planets, the stability of layers
%   in static, radiative gas spheres is analysed on the basis of Baker's
%   standard one-zone model.}
%   % aims heading (mandatory)
%   {It is shown that stability
%   depends only upon the equations of state, the opacities and the local
%   thermodynamic state in the layer. Stability and instability can
%   therefore be expressed in the form of stability equations of state
%   which are universal for a given composition.}
%   % methods heading (mandatory)
%   {The stability equations of state are
%   calculated for solar composition and are displayed in the domain
%   $-14 \leq \lg \rho / \mathrm{[g\, cm^{-3}]} \leq 0 $,
%   $ 8.8 \leq \lg e / \mathrm{[erg\, g^{-1}]} \leq 17.7$. These displays
%   may be
%   used to determine the one-zone stability of layers in stellar
%   or planetary structure models by directly reading off the value of
%   the stability equations for the thermodynamic state of these layers,
%   specified
%   by state quantities as density $\rho$, temperature $T$ or
%   specific internal energy $e$.
%   Regions of instability in the $(\rho,e)$-plane are described
%   and related to the underlying microphysical processes.}
%   % results heading (mandatory)
%   {Vibrational instability is found to be a common phenomenon
%   at temperatures lower than the second He ionisation
%   zone. The $\kappa$-mechanism is widespread under `cool'
%   conditions.}
%   % conclusions heading (optional), leave it empty if necessary 
%   {}

   \keywords{giant planet formation --
                $\kappa$-mechanism --
                stability of gas spheres
               }

   \maketitle
%
%-------------------------------------------------------------------
\section{Introduction}
                                

% %--------------------------------------------------------------------
% \section{Baker's standard one-zone model}

% %-------------------------------------- Two column figure (place early!)
% \begin{figure*}
%     \centering
%     %\includegraphics{empty.eps}
%     \caption{}
%     \label{FigGam}%
% \end{figure*}
% %
%   In this section the one-zone model of \citet{baker},
%   originally used to study the Cephe{\"{\i}}d pulsation mechanism, will
%   be briefly reviewed. The resulting stability criteria will be
%   rewritten in terms of local state variables, local timescales and
%   constitutive relations.

%   \citet{baker} investigates the stability of thin layers in
%   self-gravitating,
%   spherical gas clouds with the following properties:
%   \begin{itemize}
%       \item hydrostatic equilibrium,
%       \item thermal equilibrium,
%       \item energy transport by grey radiation diffusion.
%   \end{itemize}
%   For the one-zone-model Baker obtains necessary conditions
%   for dynamical, secular and vibrational (or pulsational)
%   stability (Eqs.\ (34a,\,b,\,c) in Baker \citeyear{baker}). Using Baker's
%   notation:
%   %%begin novalidate
%   \[
%       \begin{array}{lp{0.8\linewidth}}
%          M_{r}  & mass internal to the radius $r$     \\
%          m               & mass of the zone                    \\
%          r_0             & unperturbed zone radius             \\
%          \rho_0          & unperturbed density in the zone     \\
%          T_0             & unperturbed temperature in the zone \\
%          L_{r0}          & unperturbed luminosity              \\
%          E_{\mathrm{th}} & thermal energy of the zone
%       \end{array}
%   \]
%   %%end novalidate
% \noindent
%   and with the definitions of the \emph{local cooling time\/}
%   (see Fig.~\ref{FigGam})
%   \begin{equation}
%       \tau_{\mathrm{co}} = \frac{E_{\mathrm{th}}}{L_{r0}} \,,
%   \end{equation}
%   and the \emph{local free-fall time}
%   \begin{equation}
%       \tau_{\mathrm{ff}} =
%          \sqrt{ \frac{3 \pi}{32 G} \frac{4\pi r_0^3}{3 M_{\mathrm{r}}}
% }\,,
%   \end{equation}
%   Baker's $K$ and $\sigma_0$ have the following form:
%   \begin{eqnarray}
%       \sigma_0 & = & \frac{\pi}{\sqrt{8}}
%                      \frac{1}{ \tau_{\mathrm{ff}}} \\
%       K        & = & \frac{\sqrt{32}}{\pi} \frac{1}{\delta}
%                         \frac{ \tau_{\mathrm{ff}} }
%                              { \tau_{\mathrm{co}} }\,;
%   \end{eqnarray}
%   where $ E_{\mathrm{th}} \approx m (P_0/{\rho_0})$ has been used and
%   \begin{equation}
%   \begin{array}{l}
%       \delta = - \left(
%                     \frac{ \partial \ln \rho }{ \partial \ln T }
%                  \right)_P \\
%       e=mc^2
%   \end{array}
%   \end{equation}
%   is a thermodynamical quantity which is of order $1$ and equal to $1$
%   for nonreacting mixtures of classical perfect gases. The physical
%   meaning of $ \sigma_0 $ and $K$ is clearly visible in the equations
%   above. $\sigma_0$ represents a frequency of the order one per
%   free-fall time. $K$ is proportional to the ratio of the free-fall
%   time and the cooling time. Substituting into Baker's criteria, using
%   thermodynamic identities and definitions of thermodynamic quantities,
%   \begin{displaymath}
%       \Gamma_1      = \left( \frac{ \partial \ln P}{ \partial\ln \rho}
%                           \right)_{S}    \, , \;
%       \chi^{}_\rho  = \left( \frac{ \partial \ln P}{ \partial\ln \rho}
%                           \right)_{T}    \, , \;
%       \kappa^{}_{P} = \left( \frac{ \partial \ln \kappa}{ \partial\ln P}
%                           \right)_{T}
%   \end{displaymath}
%   \begin{displaymath}
%       \nabla_{\mathrm{ad}} = \left( \frac{ \partial \ln T}
%                              { \partial\ln P} \right)_{S} \, , \;
%       \chi^{}_T       = \left( \frac{ \partial \ln P}
%                              { \partial\ln T} \right)_{\rho} \, , \;
%       \kappa^{}_{T}   = \left( \frac{ \partial \ln \kappa}
%                              { \partial\ln T} \right)_{T}
%   \end{displaymath}
%   one obtains, after some pages of algebra, the conditions for
%   \emph{stability\/} given
%   below:
%   \begin{eqnarray}
%       \frac{\pi^2}{8} \frac{1}{\tau_{\mathrm{ff}}^2}
%                 ( 3 \Gamma_1 - 4 )
%          & > & 0 \label{ZSDynSta} \\
%       \frac{\pi^2}{\tau_{\mathrm{co}}
%                   \tau_{\mathrm{ff}}^2}
%                   \Gamma_1 \nabla_{\mathrm{ad}}
%                   \left[ \frac{ 1- 3/4 \chi^{}_\rho }{ \chi^{}_T }
%                           ( \kappa^{}_T - 4 )
%                         + \kappa^{}_P + 1
%                   \right]
%         & > & 0 \label{ZSSecSta} \\
%      \frac{\pi^2}{4} \frac{3}{\tau_{ \mathrm{co} }
%                               \tau_{ \mathrm{ff} }^2
%                              }
%          \Gamma_1^2 \, \nabla_{\mathrm{ad}} \left[
%                                   4 \nabla_{\mathrm{ad}}
%                                   - ( \nabla_{\mathrm{ad}} \kappa^{}_T
%                                      + \kappa^{}_P
%                                      )
%                                   - \frac{4}{3 \Gamma_1}
%                                 \right]
%         & > & 0   \label{ZSVibSta}
%   \end{eqnarray}
% %
%   For a physical discussion of the stability criteria see \citet{baker} or \citet{cox}.

%   We observe that these criteria for dynamical, secular and
%   vibrational stability, respectively, can be factorized into
%   \begin{enumerate}
%       \item a factor containing local timescales only,
%       \item a factor containing only constitutive relations and
%          their derivatives.
%   \end{enumerate}
%   The first factors, depending on only timescales, are positive
%   by definition. The signs of the left hand sides of the
%   inequalities~(\ref{ZSDynSta}), (\ref{ZSSecSta}) and (\ref{ZSVibSta})
%   therefore depend exclusively on the second factors containing
%   the constitutive relations. Since they depend only
%   on state variables, the stability criteria themselves are \emph{
%   functions of the thermodynamic state in the local zone}. The
%   one-zone stability can therefore be determined
%   from a simple equation of state, given for example, as a function
%   of density and
%   temperature. Once the microphysics, i.e.\ the thermodynamics
%   and opacities (see Table~\ref{KapSou}), are specified (in practice
%   by specifying a chemical composition) the one-zone stability can
%   be inferred if the thermodynamic state is specified.
%   The zone -- or in
%   other words the layer -- will be stable or unstable in
%   whatever object it is imbedded as long as it satisfies the
%   one-zone-model assumptions. Only the specific growth rates
%   (depending upon the time scales) will be different for layers
%   in different objects.

% %--------------------------------------------------- One column table
%   \begin{table}
%       \caption[]{Opacity sources.}
%          \label{KapSou}
%      $$ 
%          \begin{array}{p{0.5\linewidth}l}
%             \hline
%             \noalign{\smallskip}
%             Source      &  T / {[\mathrm{K}]} \\
%             \noalign{\smallskip}
%             \hline
%             \noalign{\smallskip}
%             Yorke 1979, Yorke 1980a & \leq 1700^{\mathrm{a}}     \\
% %           Yorke 1979, Yorke 1980a & \leq 1700             \\
%             Kr\"ugel 1971           & 1700 \leq T \leq 5000 \\
%             Cox \& Stewart 1969     & 5000 \leq             \\
%             \noalign{\smallskip}
%             \hline
%          \end{array}
%      $$ 
%   \end{table}
% %
%   We will now write down the sign (and therefore stability)
%   determining parts of the left-hand sides of the inequalities
%   (\ref{ZSDynSta}), (\ref{ZSSecSta}) and (\ref{ZSVibSta}) and thereby
%   obtain \emph{stability equations of state}.

%   The sign determining part of inequality~(\ref{ZSDynSta}) is
%   $3\Gamma_1 - 4$ and it reduces to the
%   criterion for dynamical stability
%   \begin{equation}
%      \Gamma_1 > \frac{4}{3}\,\cdot
%   \end{equation}
%   Stability of the thermodynamical equilibrium demands
%   \begin{equation}
%       \chi^{}_\rho > 0, \;\;  c_v > 0\, ,
%   \end{equation}
%   and
%   \begin{equation}
%       \chi^{}_T > 0
%   \end{equation}
%   holds for a wide range of physical situations.
%   With
%   \begin{eqnarray}
%       \Gamma_3 - 1 = \frac{P}{\rho T} \frac{\chi^{}_T}{c_v}&>&0\\
%       \Gamma_1     = \chi_\rho^{} + \chi_T^{} (\Gamma_3 -1)&>&0\\
%       \nabla_{\mathrm{ad}}  = \frac{\Gamma_3 - 1}{\Gamma_1}         &>&0
%   \end{eqnarray}
%   we find the sign determining terms in inequalities~(\ref{ZSSecSta})
%   and (\ref{ZSVibSta}) respectively and obtain the following form
%   of the criteria for dynamical, secular and vibrational
%   \emph{stability}, respectively:
%   \begin{eqnarray}
%       3 \Gamma_1 - 4 =: S_{\mathrm{dyn}}      > & 0 & \label{DynSta}  \\
% %
%       \frac{ 1- 3/4 \chi^{}_\rho }{ \chi^{}_T } ( \kappa^{}_T - 4 )
%          + \kappa^{}_P + 1 =: S_{\mathrm{sec}} > & 0 & \label{SecSta} \\
% %
%       4 \nabla_{\mathrm{ad}} - (\nabla_{\mathrm{ad}} \kappa^{}_T
%                              + \kappa^{}_P)
%                              - \frac{4}{3 \Gamma_1} =: S_{\mathrm{vib}}
%                                       > & 0\,.& \label{VibSta}
%   \end{eqnarray}
%   The constitutive relations are to be evaluated for the
%   unperturbed thermodynamic state (say $(\rho_0, T_0)$) of the zone.
%   We see that the one-zone stability of the layer depends only on
%   the constitutive relations $\Gamma_1$,
%   $\nabla_{\mathrm{ad}}$, $\chi_T^{},\,\chi_\rho^{}$,
%   $\kappa_P^{},\,\kappa_T^{}$.
%   These depend only on the unperturbed
%   thermodynamical state of the layer. Therefore the above relations
%   define the one-zone-stability equations of state
%   $S_{\mathrm{dyn}},\,S_{\mathrm{sec}}$
%   and $S_{\mathrm{vib}}$. See Fig.~\ref{FigVibStab} for a picture of
%   $S_{\mathrm{vib}}$. Regions of secular instability are
%   listed in Table~1.

% %
% %                                                One column figure
% %----------------------------------------------------------------- 
%   \begin{figure}
%   \centering
%   %%%\includegraphics[width=3cm]{empty.eps}
%       \caption{Vibrational stability equation of state
%               $S_{\mathrm{vib}}(\lg e, \lg \rho)$.
%               $>0$ means vibrational stability.
%               }
%          \label{FigVibStab}
%   \end{figure}
% %-----------------------------------------------------------------

% \section{Conclusions}

%   \begin{enumerate}
%       \item The conditions for the stability of static, radiative
%          layers in gas spheres, as described by Baker's (\citeyear{baker})
%          standard one-zone model, can be expressed as stability
%          equations of state. These stability equations of state depend
%          only on the local thermodynamic state of the layer.
%       \item If the constitutive relations -- equations of state and
%          Rosseland mean opacities -- are specified, the stability
%          equations of state can be evaluated without specifying
%          properties of the layer.
%       \item For solar composition gas the $\kappa$-mechanism is
%          working in the regions of the ice and dust features
%          in the opacities, the $\mathrm{H}_2$ dissociation and the
%          combined H, first He ionization zone, as
%          indicated by vibrational instability. These regions
%          of instability are much larger in extent and degree of
%          instability than the second He ionization zone
%          that drives the Cephe{\"\i}d pulsations.
%   \end{enumerate}

% \begin{acknowledgements}
%       Part of this work was supported by the German
%       \emph{Deut\-sche For\-schungs\-ge\-mein\-schaft, DFG\/} project
%       number Ts~17/2--1.
% \end{acknowledgements}

% WARNING
%-------------------------------------------------------------------
% Please note that we have included the references to the file aa.dem in
% order to compile it, but we ask you to:
%
% - use BibTeX with the regular commands:
%   \bibliographystyle{aa} % style aa.bst
%   \bibliography{Yourfile} % your references Yourfile.bib
%
% - join the .bib files when you upload your source files
%-------------------------------------------------------------------


\end{document}
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Example below of non-structurated natbib references  
To use the v8.3 macros with this form of composition of bibliography, 
the option "bibyear" should be added to the command line 
"\documentclass[bibyear]{aa}".
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{thebibliography}{}

  \bibitem[1966]{baker} Baker, N. 1966,
      in Stellar Evolution,
      ed.\ R. F. Stein,\& A. G. W. Cameron
      (Plenum, New York) 333

   \bibitem[1988]{balluch} Balluch, M. 1988,
      A\&A, 200, 58

   \bibitem[1980]{cox} Cox, J. P. 1980,
      Theory of Stellar Pulsation
      (Princeton University Press, Princeton) 165

   \bibitem[1969]{cox69} Cox, A. N.,\& Stewart, J. N. 1969,
      Academia Nauk, Scientific Information 15, 1

   \bibitem[1980]{mizuno} Mizuno H. 1980,
      Prog. Theor. Phys., 64, 544
   
   \bibitem[1987]{tscharnuter} Tscharnuter W. M. 1987,
      A\&A, 188, 55
  
   \bibitem[1992]{terlevich} Terlevich, R. 1992, in ASP Conf. Ser. 31, 
      Relationships between Active Galactic Nuclei and Starburst Galaxies, 
      ed. A. V. Filippenko, 13

   \bibitem[1980a]{yorke80a} Yorke, H. W. 1980a,
      A\&A, 86, 286

   \bibitem[1997]{zheng} Zheng, W., Davidsen, A. F., Tytler, D. \& Kriss, G. A.
      1997, preprint
\end{thebibliography}
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Examples for figures using graphicx
A guide "Using Imported Graphics in LaTeX2e"  (Keith Reckdahl)
is available on a lot of LaTeX public servers or ctan mirrors.
The file is : epslatex.pdf 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%-------------------------------------------------------------
%                 A figure as large as the width of the column
%-------------------------------------------------------------
   \begin{figure}
   \centering
   \includegraphics[width=\hsize]{empty.eps}
      \caption{Vibrational stability equation of state
               $S_{\mathrm{vib}}(\lg e, \lg \rho)$.
               $>0$ means vibrational stability.
              }
         \label{FigVibStab}
   \end{figure}
%
%-------------------------------------------------------------
%                                    One column rotated figure
%-------------------------------------------------------------
   \begin{figure}
   \centering
   \includegraphics[angle=-90,width=3cm]{empty.eps}
      \caption{Vibrational stability equation of state
               $S_{\mathrm{vib}}(\lg e, \lg \rho)$.
               $>0$ means vibrational stability.
              }
         \label{FigVibStab}
   \end{figure}
%
%-------------------------------------------------------------
%                        Figure with caption on the right side 
%-------------------------------------------------------------
   \begin{figure}
   \sidecaption
   \includegraphics[width=3cm]{empty.eps}
      \caption{Vibrational stability equation of state
               $S_{\mathrm{vib}}(\lg e, \lg \rho)$.
               $>0$ means vibrational stability.
              }
         \label{FigVibStab}
   \end{figure}
%
%-------------------------------------------------------------
%                                Figure with a new BoundingBox 
%-------------------------------------------------------------
   \begin{figure}
   \centering
   \includegraphics[bb=10 20 100 300,width=3cm,clip]{empty.eps}
      \caption{Vibrational stability equation of state
               $S_{\mathrm{vib}}(\lg e, \lg \rho)$.
               $>0$ means vibrational stability.
              }
         \label{FigVibStab}
   \end{figure}
%
%-------------------------------------------------------------
%                                      The "resizebox" command 
%-------------------------------------------------------------
   \begin{figure}
   \resizebox{\hsize}{!}
            {\includegraphics[bb=10 20 100 300,clip]{empty.eps}
      \caption{Vibrational stability equation of state
               $S_{\mathrm{vib}}(\lg e, \lg \rho)$.
               $>0$ means vibrational stability.
              }
         \label{FigVibStab}
   \end{figure}
%
%-------------------------------------------------------------
%                                             Two column Figure 
%-------------------------------------------------------------
   \begin{figure*}
   \resizebox{\hsize}{!}
            {\includegraphics[bb=10 20 100 300,clip]{empty.eps}
      \caption{Vibrational stability equation of state
               $S_{\mathrm{vib}}(\lg e, \lg \rho)$.
               $>0$ means vibrational stability.
              }
         \label{FigVibStab}
   \end{figure*}
%
%-------------------------------------------------------------
%                                             Simple A&A Table
%-------------------------------------------------------------
%
\begin{table}
\caption{Nonlinear Model Results}             % title of Table
\label{table:1}      % is used to refer this table in the text
\centering                          % used for centering table
\begin{tabular}{c c c c}        % centered columns (4 columns)
\hline\hline                 % inserts double horizontal lines
HJD & $E$ & Method\#2 & Method\#3 \\    % table heading 
\hline                        % inserts single horizontal line
   1 & 50 & $-837$ & 970 \\      % inserting body of the table
   2 & 47 & 877    & 230 \\
   3 & 31 & 25     & 415 \\
   4 & 35 & 144    & 2356 \\
   5 & 45 & 300    & 556 \\ 
\hline                                   %inserts single line
\end{tabular}
\end{table}
%
%-------------------------------------------------------------
%                                             Two column Table 
%-------------------------------------------------------------
%
\begin{table*}
\caption{Nonlinear Model Results}             
\label{table:1}      
\centering          
\begin{tabular}{c c c c l l l }     % 7 columns 
\hline\hline       
                      % To combine 4 columns into a single one 
HJD & $E$ & Method\#2 & \multicolumn{4}{c}{Method\#3}\\ 
\hline                    
   1 & 50 & $-837$ & 970 & 65 & 67 & 78\\  
   2 & 47 & 877    & 230 & 567& 55 & 78\\
   3 & 31 & 25     & 415 & 567& 55 & 78\\
   4 & 35 & 144    & 2356& 567& 55 & 78 \\
   5 & 45 & 300    & 556 & 567& 55 & 78\\
\hline                  
\end{tabular}
\end{table*}
%
%-------------------------------------------------------------
%                                          Table with notes 
%-------------------------------------------------------------
%
% A single note
\begin{table}
\caption{\label{t7}Spectral types and photometry for stars in the
  region.}
\centering
\begin{tabular}{lccc}
\hline\hline
Star&Spectral type&RA(J2000)&Dec(J2000)\\
\hline
69           &B1\,V     &09 15 54.046 & $-$50 00 26.67\\
49           &B0.7\,V   &*09 15 54.570& $-$50 00 03.90\\
LS~1267~(86) &O8\,V     &09 15 52.787&11.07\\
24.6         &7.58      &1.37 &0.20\\
\hline
LS~1262      &B0\,V     &09 15 05.17&11.17\\
MO 2-119     &B0.5\,V   &09 15 33.7 &11.74\\
LS~1269      &O8.5\,V   &09 15 56.60&10.85\\
\hline
\end{tabular}
\tablefoot{The top panel shows likely members of Pismis~11. The second
panel contains likely members of Alicante~5. The bottom panel
displays stars outside the clusters.}
\end{table}
%
% More notes
%
\begin{table}
\caption{\label{t7}Spectral types and photometry for stars in the
  region.}
\centering
\begin{tabular}{lccc}
\hline\hline
Star&Spectral type&RA(J2000)&Dec(J2000)\\
\hline
69           &B1\,V     &09 15 54.046 & $-$50 00 26.67\\
49           &B0.7\,V   &*09 15 54.570& $-$50 00 03.90\\
LS~1267~(86) &O8\,V     &09 15 52.787&11.07\tablefootmark{a}\\
24.6         &7.58\tablefootmark{1}&1.37\tablefootmark{a}   &0.20\tablefootmark{a}\\
\hline
LS~1262      &B0\,V     &09 15 05.17&11.17\tablefootmark{b}\\
MO 2-119     &B0.5\,V   &09 15 33.7 &11.74\tablefootmark{c}\\
LS~1269      &O8.5\,V   &09 15 56.60&10.85\tablefootmark{d}\\
\hline
\end{tabular}
\tablefoot{The top panel shows likely members of Pismis~11. The second
panel contains likely members of Alicante~5. The bottom panel
displays stars outside the clusters.\\
\tablefoottext{a}{Photometry for MF13, LS~1267 and HD~80077 from
Dupont et al.}
\tablefoottext{b}{Photometry for LS~1262, LS~1269 from
Durand et al.}
\tablefoottext{c}{Photometry for MO2-119 from
Mathieu et al.}
}
\end{table}
%
%-------------------------------------------------------------
%                                       Table with references 
%-------------------------------------------------------------
%
\begin{table*}[h]
 \caption[]{\label{nearbylistaa2}List of nearby SNe used in this work.}
\begin{tabular}{lccc}
 \hline \hline
  SN name &
  Epoch &
 Bands &
  References \\
 &
  (with respect to $B$ maximum) &
 &
 \\ \hline
1981B   & 0 & {\it UBV} & 1\\
1986G   &  $-$3, $-$1, 0, 1, 2 & {\it BV}  & 2\\
1989B   & $-$5, $-$1, 0, 3, 5 & {\it UBVRI}  & 3, 4\\
1990N   & 2, 7 & {\it UBVRI}  & 5\\
1991M   & 3 & {\it VRI}  & 6\\
\hline
\noalign{\smallskip}
\multicolumn{4}{c}{ SNe 91bg-like} \\
\noalign{\smallskip}
\hline
1991bg   & 1, 2 & {\it BVRI}  & 7\\
1999by   & $-$5, $-$4, $-$3, 3, 4, 5 & {\it UBVRI}  & 8\\
\hline
\noalign{\smallskip}
\multicolumn{4}{c}{ SNe 91T-like} \\
\noalign{\smallskip}
\hline
1991T   & $-$3, 0 & {\it UBVRI}  &  9, 10\\
2000cx  & $-$3, $-$2, 0, 1, 5 & {\it UBVRI}  & 11\\ %
\hline
\end{tabular}
\tablebib{(1)~\citet{branch83};
(2) \citet{phillips87}; (3) \citet{barbon90}; (4) \citet{wells94};
(5) \citet{mazzali93}; (6) \citet{gomez98}; (7) \citet{kirshner93};
(8) \citet{patat96}; (9) \citet{salvo01}; (10) \citet{branch03};
(11) \citet{jha99}.
}
\end{table}
%-------------------------------------------------------------
%                      A rotated Two column Table in landscape  
%-------------------------------------------------------------
\begin{sidewaystable*}
\caption{Summary for ISOCAM sources with mid-IR excess 
(YSO candidates).}\label{YSOtable}
\centering
\begin{tabular}{crrlcl} 
\hline\hline             
ISO-L1551 & $F_{6.7}$~[mJy] & $\alpha_{6.7-14.3}$ 
& YSO type$^{d}$ & Status & Comments\\
\hline
  \multicolumn{6}{c}{\it New YSO candidates}\\ % To combine 6 columns into a single one
\hline
  1 & 1.56 $\pm$ 0.47 & --    & Class II$^{c}$ & New & Mid\\
  2 & 0.79:           & 0.97: & Class II ?     & New & \\
  3 & 4.95 $\pm$ 0.68 & 3.18  & Class II / III & New & \\
  5 & 1.44 $\pm$ 0.33 & 1.88  & Class II       & New & \\
\hline
  \multicolumn{6}{c}{\it Previously known YSOs} \\
\hline
  61 & 0.89 $\pm$ 0.58 & 1.77 & Class I & \object{HH 30} & Circumstellar disk\\
  96 & 38.34 $\pm$ 0.71 & 37.5& Class II& MHO 5          & Spectral type\\
\hline
\end{tabular}
\end{sidewaystable*}
%-------------------------------------------------------------
%                      A rotated One column Table in landscape  
%-------------------------------------------------------------
\begin{sidewaystable}
\caption{Summary for ISOCAM sources with mid-IR excess 
(YSO candidates).}\label{YSOtable}
\centering
\begin{tabular}{crrlcl} 
\hline\hline             
ISO-L1551 & $F_{6.7}$~[mJy] & $\alpha_{6.7-14.3}$ 
& YSO type$^{d}$ & Status & Comments\\
\hline
  \multicolumn{6}{c}{\it New YSO candidates}\\ % To combine 6 columns into a single one
\hline
  1 & 1.56 $\pm$ 0.47 & --    & Class II$^{c}$ & New & Mid\\
  2 & 0.79:           & 0.97: & Class II ?     & New & \\
  3 & 4.95 $\pm$ 0.68 & 3.18  & Class II / III & New & \\
  5 & 1.44 $\pm$ 0.33 & 1.88  & Class II       & New & \\
\hline
  \multicolumn{6}{c}{\it Previously known YSOs} \\
\hline
  61 & 0.89 $\pm$ 0.58 & 1.77 & Class I & \object{HH 30} & Circumstellar disk\\
  96 & 38.34 $\pm$ 0.71 & 37.5& Class II& MHO 5          & Spectral type\\
\hline
\end{tabular}
\end{sidewaystable}
%
%-------------------------------------------------------------
%                              Table longer than a single page  
%-------------------------------------------------------------
% All long tables will be placed automatically at the end of the document
%
\longtab{
\begin{longtable}{lllrrr}
\caption{\label{kstars} Sample stars with absolute magnitude}\\
\hline\hline
Catalogue& $M_{V}$ & Spectral & Distance & Mode & Count Rate \\
\hline
\endfirsthead
\caption{continued.}\\
\hline\hline
Catalogue& $M_{V}$ & Spectral & Distance & Mode & Count Rate \\
\hline
\endhead
\hline
\endfoot
%%
Gl 33    & 6.37 & K2 V & 7.46 & S & 0.043170\\
Gl 66AB  & 6.26 & K2 V & 8.15 & S & 0.260478\\
Gl 68    & 5.87 & K1 V & 7.47 & P & 0.026610\\
         &      &      &      & H & 0.008686\\
Gl 86 
\footnote{Source not included in the HRI catalog. See Sect.~5.4.2 for details.}
         & 5.92 & K0 V & 10.91& S & 0.058230\\
\end{longtable}
}
%
%-------------------------------------------------------------
%                              Table longer than a single page
%                                            and in landscape, 
%                    in the preamble, use: \usepackage{lscape}
%-------------------------------------------------------------

% All long tables will be placed automatically at the end of the document
%
\longtab{
\begin{landscape}
\begin{longtable}{lllrrr}
\caption{\label{kstars} Sample stars with absolute magnitude}\\
\hline\hline
Catalogue& $M_{V}$ & Spectral & Distance & Mode & Count Rate \\
\hline
\endfirsthead
\caption{continued.}\\
\hline\hline
Catalogue& $M_{V}$ & Spectral & Distance & Mode & Count Rate \\
\hline
\endhead
\hline
\endfoot
%%
Gl 33    & 6.37 & K2 V & 7.46 & S & 0.043170\\
Gl 66AB  & 6.26 & K2 V & 8.15 & S & 0.260478\\
Gl 68    & 5.87 & K1 V & 7.47 & P & 0.026610\\
         &      &      &      & H & 0.008686\\
Gl 86
\footnote{Source not included in the HRI catalog. See Sect.~5.4.2 for details.}
         & 5.92 & K0 V & 10.91& S & 0.058230\\
\end{longtable}
\end{landscape}
}
%
%-------------------------------------------------------------
%               Appendices have to be placed at the end, after
%                                        \end{thebibliography}
%-------------------------------------------------------------
\end{thebibliography}

\begin{appendix} %First appendix
\section{Background galaxy number counts and shear noise-levels}
Because the optical images used in this analysis...
\begin{figure*}%f1
\includegraphics[width=10.9cm]{1787f23.eps}
\caption{Shown in greyscale is a...}
\label{cl12301}
\end{figure*}

In this case....
\begin{figure*}
\centering
\includegraphics[width=16.4cm,clip]{1787f24.ps}
\caption{Plotted above...}
\label{appfig}
\end{figure*}

Because the optical images...

\section{Title of Second appendix.....} %Second appendix
These studies, however, have faced...
\begin{table}
\caption{Complexes characterisation.}\label{starbursts}
\centering
\begin{tabular}{lccc}
\hline \hline
Complex & $F_{60}$ & 8.6 &  No. of  \\
...
\hline
\end{tabular}
\end{table}

The second method produces...
\end{appendix}
%
%
\end{document}

%
%-------------------------------------------------------------
%          For the appendices, table longer than a single page
%-------------------------------------------------------------

% Table will be print automatically at the end of the document, 
% after the whole appendices

\begin{appendix} %First appendix
\section{Background galaxy number counts and shear noise-levels}

% In the appendices do not forget to put the counter of the table 
% as an option

\longtab[1]{
\begin{longtable}{lrcrrrrrrrrl}
\caption{Line data and abundances ...}\\
\hline
\hline
Def & mol & Ion & $\lambda$ & $\chi$ & $\log gf$ & N & e &  rad & $\delta$ & $\delta$ 
red & References \\
\hline
\endfirsthead
\caption{Continued.} \\
\hline
Def & mol & Ion & $\lambda$ & $\chi$ & $\log gf$ & B & C &  rad & $\delta$ & $\delta$ 
red & References \\
\hline
\endhead
\hline
\endfoot
\hline
\endlastfoot
A & CH & 1 &3638 & 0.002 & $-$2.551 &  &  &  & $-$150 & 150 &  Jorgensen et al. (1996) \\                    
\end{longtable}
}% End longtab
\end{appendix}

%-------------------------------------------------------------
%                   For appendices and landscape, large table:
%                    in the preamble, use: \usepackage{lscape}
%-------------------------------------------------------------

\begin{appendix} %First appendix
%
\longtab[1]{
\begin{landscape}
\begin{longtable}{lrcrrrrrrrrl}
...
\end{longtable}
\end{landscape}
}% End longtab
\end{appendix}

%%%% End of aa.dem

